Routed Bell tests with arbitrarily many local parties

Device-independent quantum key distribution (DIQKD) promises cryptographic security based solely on observed quantum correlations, yet its implementation over long distances remains limited. Routed Bell tests have recently re-emerged as a promising strategy to mitigate this limitation by enabling local self-testing of one party's device. However, extending this idea to self-testing both communicating parties has remained unclear. Here we develop a general $C^*$-algebraic for routed DIQKD with multiple switches and arbitrarily many local test parties, with a conservative, state-dependent definition of Eve. Within this framework, we design and analyse four-party routed protocols that locally self-test both Alice as well as Bob, and numerically bound key rates from the full observed statistics. In the parameter regimes considered, adding a fourth party strictly improves certified key rates and lowers the non-zero key threshold. Randomized key-basis switching further amplifies this advantage. Finally, we investigate a self-test-assisted E91-type protocol that continuously interpolates between the device-dependent Shor-Preskill rate and the device-independent rate derived by [Pironio et al., New J. Phys. 11, 045021 (2009)].

==> results_routed/bb84_chsh_rotated_bases_keyrate_table_by_local_local_0p960.txt <==
0.77	0.77539816339745	0
0.78	0.77539816339745	0
0.79	0.77539816339745	0
0.8	0.77539816339745	0
0.81	0.77539816339745	0
0.82	0.77539816339745	0
0.83	0.77539816339745	0
0.84	0.77539816339745	0
0.85	0.78539816339745	0.0147400755992606
0.86	0.78539816339745	0.0590095450478329
0.87	0.78539816339745	0.105032983670958
0.88	0.78539816339745	0.153065370396051
0.89	0.78539816339745	0.203532598895041
0.9	0.78539816339745	0.256625365668859
0.91	0.78539816339745	0.312163273002895
0.92	0.78539816339745	0.369560849000114
0.93	0.78539816339745	0.42857006930395
0.94	0.78539816339745	0.489344332582143
0.95	0.78539816339745	0.552119906398009
0.96	0.78539816339745	0.617299376812597
0.97	0.78539816339745	0.6905113606607
0.98	0.77539816339745	0.771538854271993
0.99	0.77539816339745	0.864707049897674
1	0.77539816339745	0.985273572436066


==> results_routed/bb84_chsh_rotated_bases_keyrate_table_by_local_local_0p980.txt <==
0.77	0.77539816339745	0
0.78	0.77539816339745	0
0.79	0.77539816339745	0
0.8	0.77539816339745	0
0.81	0.77539816339745	0
0.82	0.77539816339745	0
0.83	0.77539816339745	0
0.84	0.78539816339745	0.0249752324836293
0.85	0.78539816339745	0.0644708577872433
0.86	0.78539816339745	0.105398565747622
0.87	0.78539816339745	0.147856412030703
0.88	0.78539816339745	0.191961468324997
0.89	0.78539816339745	0.237855881227929
0.9	0.78539816339745	0.285714683375801
0.91	0.78539816339745	0.33575589729844
0.92	0.78539816339745	0.388250961919526
0.93	0.78539816339745	0.443543211659124
0.94	0.78539816339745	0.502101898876842
0.95	0.78539816339745	0.56453276720586
0.96	0.78539816339745	0.630318143946151
0.97	0.78539816339745	0.699048471373065
0.98	0.77539816339745	0.771540045394092
0.99	0.77539816339745	0.864707031548335
1	0.77539816339745	0.985273553775684


==> results_routed/bb84_chsh_rotated_bases_keyrate_table_by_local_local_0p990.txt <==
0.77	0.77539816339745	0
0.78	0.77539816339745	0
0.79	0.77539816339745	0
0.8	0.77539816339745	0
0.81	0.77539816339745	0
0.82	0.77539816339745	0.00290307473799695
0.83	0.77539816339745	0.0382689679584016
0.84	0.77539816339745	0.0747409516090503
0.85	0.77539816339745	0.112389353579894
0.86	0.77539816339745	0.151295655571043
0.87	0.77539816339745	0.191555351318337
0.88	0.77539816339745	0.233281463408202
0.89	0.78539816339745	0.276608770646913
0.9	0.78539816339745	0.321681601873619
0.91	0.78539816339745	0.36869133220357
0.92	0.78539816339745	0.41785050850309
0.93	0.78539816339745	0.469449774099074
0.94	0.78539816339745	0.52389120231748
0.95	0.78539816339745	0.581726217813731
0.96	0.78539816339745	0.643746639009556
0.97	0.78539816339745	0.711115787476322
0.98	0.78539816339745	0.78480569661861
0.99	0.77539816339745	0.864710588562553
1	0.77539816339745	0.985273554855139


==> results_routed/bb84_chsh_rotated_bases_keyrate_table_by_local_local_0p993.txt <==
0.77	0.77539816339745	0
0.78	0.77539816339745	0
0.79	0.77539816339745	0
0.8	0.77539816339745	0
0.81	0.77539816339745	0
0.82	0.77539816339745	0.0257420932503561
0.83	0.77539816339745	0.0606588571276275
0.84	0.77539816339745	0.0966266461166895
0.85	0.77539816339745	0.1337099002443
0.86	0.77539816339745	0.171983499897347
0.87	0.77539816339745	0.211535723027969
0.88	0.77539816339745	0.252469911664342
0.89	0.77539816339745	0.294908595296882
0.9	0.77539816339745	0.339000069915542
0.91	0.77539816339745	0.384918619250282
0.92	0.77539816339745	0.432873177862818
0.93	0.77539816339745	0.483152745878231
0.94	0.77539816339745	0.536104708031976
0.95	0.77539816339745	0.592239874900884
0.96	0.78539816339745	0.652313133443942
0.97	0.78539816339745	0.71748581844425
0.98	0.78539816339745	0.789662821025842
0.99	0.78539816339745	0.870329134979032
1	0.77539816339745	0.985273563056428


==> results_routed/bb84_chsh_rotated_bases_keyrate_table_by_local_local_0p997.txt <==
0.77	0.77539816339745	0
0.78	0.77539816339745	0
0.79	0.77539816339745	0
0.8	0.77539816339745	0.000228484215249181
0.81	0.77539816339745	0.0327241280854593
0.82	0.77539816339745	0.0661087850519283
0.83	0.77539816339745	0.100427992945591
0.84	0.77539816339745	0.135732777799084
0.85	0.77539816339745	0.172080654124111
0.86	0.77539816339745	0.209537536462085
0.87	0.77539816339745	0.248178919997313
0.88	0.77539816339745	0.288092665972857
0.89	0.77539816339745	0.329381971495247
0.9	0.77539816339745	0.372169944613639
0.91	0.77539816339745	0.416605636097466
0.92	0.77539816339745	0.462876199495087
0.93	0.77539816339745	0.511207942639753
0.94	0.77539816339745	0.561905021466484
0.95	0.77539816339745	0.615404240822877
0.96	0.77539816339745	0.672323696289786
0.97	0.77539816339745	0.733643352018951
0.98	0.77539816339745	0.801175833131812
0.99	0.78539816339745	0.878849788099483
1	0.77539816339745	0.985273565255609


==> results_routed/bb84_chsh_rotated_bases_keyrate_table_by_local_local_0p999.txt <==
0.77	0.77539816339745	0
0.78	0.77539816339745	0
0.79	0.77539816339745	0
0.8	0.77539816339745	0.0298794583554045
0.81	0.77539816339745	0.0620867929323438
0.82	0.77539816339745	0.0951556873648207
0.83	0.77539816339745	0.129129558871332
0.84	0.77539816339745	0.164056933685294
0.85	0.77539816339745	0.199992484894148
0.86	0.77539816339745	0.236998434827037
0.87	0.77539816339745	0.275145930533453
0.88	0.77539816339745	0.314517402239467
0.89	0.77539816339745	0.355209132107472
0.9	0.77539816339745	0.397335291896855
0.91	0.77539816339745	0.441033428921159
0.92	0.77539816339745	0.486471190703388
0.93	0.77539816339745	0.533851298722366
0.94	0.77539816339745	0.583443055155983
0.95	0.77539816339745	0.635610656362812
0.96	0.77539816339745	0.690872831572592
0.97	0.77539816339745	0.750018229830353
0.98	0.77539816339745	0.814417822575116
0.99	0.77539816339745	0.887206563009129
1	0.77539816339745	0.985273563271755


==> results_routed/bb84_chsh_rotated_bases_keyrate_table_by_local_local_1p000.txt <==
0.77	0.77539816339745	0
0.78	0.77539816339745	0
0.79	0.77539816339745	0.024493517762763
0.8	0.77539816339745	0.0556318293184513
0.81	0.77539816339745	0.0875693406808713
0.82	0.77539816339745	0.120343664521646
0.83	0.77539816339745	0.153996619533062
0.84	0.77539816339745	0.188574754628056
0.85	0.77539816339745	0.224130919540253
0.86	0.77539816339745	0.260724868805786
0.87	0.77539816339745	0.298424905285546
0.88	0.77539816339745	0.337310137960813
0.89	0.77539816339745	0.377472735643509
0.9	0.77539816339745	0.419021932954128
0.91	0.77539816339745	0.462088771138567
0.92	0.77539816339745	0.506833803074943
0.93	0.77539816339745	0.55345775786829
0.94	0.77539816339745	0.602218927690536
0.95	0.77539816339745	0.653461924366978
0.96	0.77539816339745	0.707669829208847
0.97	0.77539816339745	0.765567233304702
0.98	0.77539816339745	0.828363912264259
0.99	0.77539816339745	0.898502451324505
1	0.77539816339745	0.985273561069265


==> results_routed/keyrate_bb84_local_0p930.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0
0.885	0
0.89	0
0.895	0
0.9	0
0.905	0
0.91	0
0.915	0.0198691038492478
0.92	0.0484109470955396
0.925	0.0778000348413859
0.93	0.107922432229827
0.935	0.13881976248385
0.94	0.170560951877959
0.945	0.203227801540973
0.95	0.236901407452421
0.955	0.271687878633865
0.96	0.30773182139686
0.965	0.345227664308724
0.97	0.384425555738625
0.975	0.425611792401637
0.98	0.469243151394602
0.985	0.516053845517367
0.99	0.567088960013474
0.995	0.623339029548049
1	0.69045374480089


==> results_routed/keyrate_bb84_local_0p940.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0
0.885	0
0.89	0
0.895	0
0.9	0
0.905	0.0188356581274523
0.91	0.045477734408609
0.915	0.0729170604025222
0.92	0.101126346649339
0.925	0.130018627806332
0.93	0.159604082111019
0.935	0.18993840435309
0.94	0.22109118250383
0.945	0.253142968022384
0.95	0.286189098567432
0.955	0.320339824858568
0.96	0.355708908871812
0.965	0.392473298780086
0.97	0.430884192163137
0.975	0.471279074965533
0.98	0.514073653508963
0.985	0.559967763665944
0.99	0.610182120272193
0.995	0.665813979634904
1	0.732064477335491


==> results_routed/keyrate_bb84_local_0p950.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0
0.885	0
0.89	0
0.895	0.0235614287202187
0.9	0.0485586484965773
0.905	0.0742111088499191
0.91	0.100555709729879
0.915	0.127598753881479
0.92	0.155303052943907
0.925	0.183635247867853
0.93	0.212640116665378
0.935	0.242371872276233
0.94	0.272893196853954
0.945	0.304278365207114
0.95	0.336621915239182
0.955	0.370039238484904
0.96	0.404670357184202
0.965	0.440670500152276
0.97	0.478242131864937
0.975	0.517715601854805
0.98	0.559569407290726
0.985	0.604449441461981
0.99	0.653546086416992
0.995	0.708485008620998
1	0.773876172746917


==> results_routed/keyrate_bb84_local_0p960.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0.0113044494086454
0.885	0.0343113770797582
0.89	0.0578438372620548
0.895	0.0819228005584963
0.9	0.106575157297171
0.905	0.13183105159988
0.91	0.157718467993079
0.915	0.184224648476424
0.92	0.211344539963845
0.925	0.239067293553087
0.93	0.267436830015774
0.935	0.296505617707938
0.94	0.326333098255336
0.945	0.356993695849777
0.95	0.388574225794973
0.955	0.42117912728836
0.96	0.454943445351993
0.965	0.49004448672064
0.97	0.526703338190386
0.975	0.565180464144931
0.98	0.605912014363648
0.985	0.649613411500418
0.99	0.697383228110892
0.995	0.751338498522679
1	0.81586685601833


==> results_routed/keyrate_bb84_local_0p970.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0.00892661661141209
0.87	0.0301992391403211
0.875	0.0519301315757832
0.88	0.0741078556891502
0.885	0.0967456321805403
0.89	0.119863949525518
0.895	0.143485200317855
0.9	0.167634287133355
0.905	0.192338719676107
0.91	0.217620989875474
0.915	0.243478293982917
0.92	0.269933584764592
0.925	0.296976355420445
0.93	0.324640288748821
0.935	0.352973464485763
0.94	0.382031633131262
0.945	0.411882302171623
0.95	0.442608185306016
0.955	0.474308825812296
0.96	0.507111802739461
0.965	0.541176671142693
0.97	0.576714425505009
0.975	0.614026550177016
0.98	0.653511676865381
0.985	0.69576927481603
0.99	0.741973256906215
0.995	0.794402121745951
1	0.85801744678631


==> results_routed/keyrate_bb84_local_0p990.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0.00735726462007902
0.83	0.025139603303599
0.835	0.0432029653339694
0.84	0.0615555515740476
0.845	0.0802013998801446
0.85	0.0991437475134648
0.855	0.118392064579062
0.86	0.137956542530611
0.865	0.157848062737405
0.87	0.178078449983602
0.875	0.198660463932612
0.88	0.219607878494661
0.885	0.240935698055167
0.89	0.262660379195975
0.895	0.284800390674283
0.9	0.307375760060276
0.905	0.330408569918783
0.91	0.353923262901434
0.915	0.377946436895332
0.92	0.402494657550663
0.925	0.427596592155075
0.93	0.453290150793418
0.935	0.479619057206642
0.94	0.506616920546598
0.945	0.534324643217203
0.95	0.56280834780957
0.955	0.592148413441036
0.96	0.622447418971174
0.965	0.653833090982013
0.97	0.686470832430957
0.975	0.720588551734009
0.98	0.756515012368702
0.985	0.794765759768896
0.99	0.836261581381431
0.995	0.883015120209543
1	0.942734340403045


==> results_routed/keyrate_bb84_local_1p000.txt <==
0.785	0.00921343199846769
0.79	0.0244935563353467
0.795	0.0399650051441918
0.8	0.0556318666988866
0.805	0.0714984850985304
0.81	0.0875693454995892
0.815	0.103849382569162
0.82	0.120343656342077
0.825	0.13705746601073
0.83	0.153996520914521
0.835	0.17116688317842
0.84	0.188574777114839
0.845	0.206227004025109
0.85	0.224130903818401
0.855	0.242294154754549
0.86	0.260724885231539
0.865	0.279431992584599
0.87	0.298424961385798
0.875	0.317713969249736
0.88	0.33731013362869
0.885	0.357225334099118
0.89	0.377472704019899
0.895	0.398066369597607
0.9	0.419021908594936
0.905	0.440356431626696
0.91	0.462088827785233
0.915	0.484240108506128
0.92	0.506833843563959
0.925	0.529896420817738
0.93	0.553457789225067
0.935	0.577552112561849
0.94	0.602218920693936
0.945	0.627504134169252
0.95	0.65346196422785
0.955	0.680157447369641
0.96	0.707669837524982
0.965	0.736097708698922
0.97	0.765567306932903
0.975	0.796245604481226
0.98	0.828363943471864
0.985	0.862263980538253
0.99	0.898502472236578
0.995	0.938163745027102
1	0.985273666532104


==> results_routed/keyrate_bb84_withoutD_local_0p930.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0
0.885	0
0.89	0
0.895	0
0.9	0
0.905	0
0.91	0
0.915	0
0.92	0
0.925	0
0.93	0.017488879097917
0.935	0.0510888833033692
0.94	0.0856454618529334
0.945	0.121258756973683
0.95	0.158050247033833
0.955	0.196169439139676
0.96	0.235807232610065
0.965	0.277259577117541
0.97	0.320894535141073
0.975	0.367205040036
0.98	0.416913220969331
0.985	0.471177325399491
0.99	0.532038418080897
0.995	0.603057468341178
1	0.690453714390805


==> results_routed/keyrate_bb84_withoutD_local_0p940.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0
0.885	0
0.89	0
0.895	0
0.9	0
0.905	0
0.91	0
0.915	0
0.92	0.0162154776572583
0.925	0.0472606812483147
0.93	0.0790783114097596
0.935	0.111736733026486
0.94	0.145316497295444
0.945	0.179913414448539
0.95	0.215643453569263
0.955	0.252649331726581
0.96	0.291110585749117
0.965	0.331259530458208
0.97	0.373461719625089
0.975	0.418215525747405
0.98	0.466212369600476
0.985	0.518554573664844
0.99	0.577224795809953
0.995	0.646131341725608
1	0.732064472769831


==> results_routed/keyrate_bb84_withoutD_local_0p960.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0
0.885	0
0.89	0
0.895	0.0139748264082847
0.9	0.0401744628717325
0.905	0.0668692091180261
0.91	0.0940918606012114
0.915	0.121881118912298
0.92	0.150279381148247
0.925	0.179332088782143
0.93	0.209091315224134
0.935	0.239619832531408
0.94	0.27099052095974
0.945	0.303289211898026
0.95	0.336619663966797
0.955	0.371109198817206
0.96	0.406917695369338
0.965	0.44425093140273
0.97	0.483382390439685
0.975	0.524692085785841
0.98	0.568785523881703
0.985	0.616721234474411
0.99	0.670270854257064
0.995	0.733402440172382
1	0.815866813425686


==> results_routed/keyrate_bb84_withoutD_local_0p970.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0
0.835	0
0.84	0
0.845	0
0.85	0
0.855	0
0.86	0
0.865	0
0.87	0
0.875	0
0.88	0.0182633834376399
0.885	0.042238469322964
0.89	0.0666208107876843
0.895	0.0914296696245832
0.9	0.116686205002303
0.905	0.142413984623728
0.91	0.168639236799654
0.915	0.195391305741106
0.92	0.222703913681233
0.925	0.250621335420945
0.93	0.279192587533546
0.935	0.308479926103716
0.94	0.338559035699885
0.945	0.369510353869359
0.95	0.401430327632548
0.955	0.434440811514385
0.96	0.468690318900174
0.965	0.504369284713596
0.97	0.541730413141489
0.975	0.581123549320701
0.98	0.623061334096871
0.985	0.668398429012719
0.99	0.718871795154758
0.995	0.778220883837604
1	0.858017404706865


==> results_routed/keyrate_bb84_withoutD_local_0p990.txt <==
0.785	0
0.79	0
0.795	0
0.8	0
0.805	0
0.81	0
0.815	0
0.82	0
0.825	0
0.83	0.000768127873996549
0.835	0.0196021097896801
0.84	0.0386893534029275
0.845	0.0580417963497932
0.85	0.0776679870403303
0.855	0.0975765613953568
0.86	0.117776802126372
0.865	0.13827867997332
0.87	0.159092916631429
0.875	0.180231012992976
0.88	0.201705577905432
0.885	0.223530181430648
0.89	0.2457196147566
0.895	0.268290133290655
0.9	0.291259550813561
0.905	0.3146475098882
0.91	0.338475776874441
0.915	0.362768682439313
0.92	0.387553512894574
0.925	0.41286226769979
0.93	0.438733847331898
0.935	0.465209815986949
0.94	0.492337882107626
0.945	0.520174012314252
0.95	0.548785123424866
0.955	0.578256822153899
0.96	0.608709235363855
0.965	0.640276740845247
0.97	0.673132890103777
0.975	0.707518279483423
0.98	0.743842094633709
0.985	0.782776297187537
0.99	0.825427624220846
0.995	0.874258403790014
1	0.942734296573852


==> results_routed/keyrate_bb84_withoutD_local_1p000.txt <==
0.785	0.00921319153023747
0.79	0.0244933634356141
0.795	0.0399648089084582
0.8	0.0556316742536579
0.805	0.0714983097516457
0.81	0.0875692577839283
0.815	0.103849325131497
0.82	0.120343605726078
0.825	0.137057428528203
0.83	0.153996466049306
0.835	0.171166773320285
0.84	0.188574679648693
0.845	0.206226967815625
0.85	0.22413086363309
0.855	0.242294063502898
0.86	0.26072480939888
0.865	0.279431931314722
0.87	0.298424894092305
0.875	0.317713944775429
0.88	0.33731012436258
0.885	0.357225392237374
0.89	0.37747276995075
0.895	0.398066389568749
0.9	0.419021921230854
0.905	0.440356298943225
0.91	0.462088717480536
0.915	0.484240062468967
0.92	0.506833796943946
0.925	0.529896347383815
0.93	0.553457716122021
0.935	0.577552070484117
0.94	0.602218851252854
0.945	0.627504020174182
0.95	0.653461909507507
0.955	0.680157424047684
0.96	0.707669825448901
0.965	0.736097714427852
0.97	0.765567339172837
0.975	0.796245649776793
0.98	0.828363867770594
0.985	0.862263916290392
0.99	0.898502435106934
0.995	0.938163717376072
1	0.985273606337792


==> results_routed/keyrate_randomkeybasisbb84_local_0p930.txt <==
0.78	0
0.79	0
0.8	0
0.81	0
0.82	0
0.83	0
0.84	0
0.85	0
0.86	0
0.87	0
0.88	0
0.89	0
0.9	0
0.91	0.0263944814963445
0.92	0.0793875542529498
0.93	0.136280927039207
0.94	0.196321082372589
0.95	0.25942538850611
0.96	0.326362589073725
0.97	0.39842278059833
0.98	0.478096222321385
0.99	0.571227382336381
1	0.690453934383425


==> results_routed/keyrate_randomkeybasisbb84_local_0p950.txt <==
0.88	0
0.89	0.0369757885267513
0.9	0.0832983714963432
0.91	0.132687363164923
0.92	0.185080059407392
0.93	0.240533645150379
0.94	0.298607163078287
0.95	0.359473905877972
0.96	0.423846336209741
0.97	0.493064306259271
0.98	0.569390192211029
0.99	0.657973520432725
1	0.773876413356575


==> results_routed/keyrate_randomkeybasisbb84_local_0p970.txt <==
0.85	0
0.86	0.0292710090638016
0.87	0.0682973242716117
0.88	0.109377380537704
0.89	0.152622645523631
0.9	0.198180795200459
0.91	0.246242080411253
0.92	0.296843299336015
0.93	0.350050516748741
0.94	0.406008349901655
0.95	0.464537078483664
0.96	0.526285852172149
0.97	0.592291956530993
0.98	0.664478126102823
0.99	0.747384124790992
1	0.858018054944734


==> results_routed/keyrate_randomkeybasisbb84_local_0p990.txt <==
0.8	0
0.81	0
0.82	0.0265698295030925
0.83	0.059386594294938
0.84	0.0934313693613545
0.85	0.128773010211838
0.86	0.165486250517917
0.87	0.203656431699237
0.88	0.243383306443087
0.89	0.284781978702533
0.9	0.327991125161358
0.91	0.373176568642654
0.92	0.420543333739859
0.93	0.470319161312341
0.94	0.522680298166588
0.95	0.578004547716117
0.96	0.636858800877561
0.97	0.699630255997986
0.98	0.767333207017562
0.99	0.842953764315596
1	0.942734299460036


==> results_routed/keyrate_randomkeybasisbb84_local_1p000.txt <==
0.78	0
0.79	0.0244904955211599
0.8	0.05562916628986
0.81	0.0875664545141662
0.82	0.120340808885466
0.83	0.153993430952919
0.84	0.18857172972733
0.85	0.224127935035696
0.86	0.260721779842499
0.87	0.29842164338227
0.88	0.337307073256165
0.89	0.377469867369918
0.9	0.419018926963881
0.91	0.462085775892399
0.92	0.506831043002034
0.93	0.553454358845317
0.94	0.602215439615776
0.95	0.653458609828601
0.96	0.707666532889228
0.97	0.765564059686636
0.98	0.82836097803185
0.99	0.898499475531775
1	0.985273559042029

